Motion-Aware Feature for Improved Video Anomaly Detection

Motivated by our observation that motion information is the key to good anomaly detection performance in video, we propose a temporal augmented network to learn a motion-aware feature. This feature alone can achieve competitive performance with previous state-of-the-art methods, and when combined with them, can achieve significant performance improvements. Furthermore, we incorporate temporal context into the Multiple Instance Learning (MIL) ranking model by using an attention block. The learned attention weights can help to differentiate between anomalous and normal video segments better. With the proposed motion-aware feature and the temporal MIL ranking model, we outperform previous approaches by a large margin on both anomaly detection and anomalous action recognition tasks in the UCF Crime dataset.

==> README_BMVC_TYPESETTING.txt <==
BMVC Paper TEMPLATEs

This folder provides all the files necessary for produce both the review and final proceedings version of the paper.



Typesetting should preferably be done using the PDFLaTeX system (part of all modern LaTeX distributions). 
However, submissions prepared in Microsoft Word or OpenOffice will be accepted – but are discouraged.. 

All LaTeX class and support files are supplied in BMVC_2019_Template.zip

Two example template LaTeX files are also provided:
	Review example PDF : bmvc_review.pdf
	Final Proceedings example PDF : bmvc_final.pdf


Within these files there are details about preparing your paper for double-blind review and the formatting of the paper.
PLEASE READ BOTH these files carefully. 

They also illustrate how to produce both version of the paper from LaTeX.

Essentially to produce the review paper you must include the command:

\bmvcreviewcopy{??}

in the LaTeX preamble.

The ?? is the paper number your are assigned when registering your paper on the CMT submission web site:
https://cmt3.research.microsoft.com/BMVC2019


A word template is also provide: BMVC_MS_Office_2019_review.docx



More details on paper submission is at: https://bmvc2019.org/authors/submit-your-paper-2/

